DualNet: Continual Learning, Fast and Slow

According to Complementary Learning Systems (CLS) theory~\citep{mcclelland1995there} in neuroscience, humans do effective \emph{continual learning} through two complementary systems: a fast learning system centered on the hippocampus for rapid learning of the specifics and individual experiences, and a slow learning system located in the neocortex for the gradual acquisition of structured knowledge about the environment. Motivated by this theory, we propose a novel continual learning framework named "DualNet", which comprises a fast learning system for supervised learning of pattern-separated representation from specific tasks and a slow learning system for unsupervised representation learning of task-agnostic general representation via a Self-Supervised Learning (SSL) technique. The two fast and slow learning systems are complementary and work seamlessly in a holistic continual learning framework. Our extensive experiments on two challenging continual learning benchmarks of CORE50 and miniImageNet show that DualNet outperforms state-of-the-art continual learning methods by a large margin. We further conduct ablation studies of different SSL objectives to validate DualNet's efficacy, robustness, and scalability. Code will be made available upon acceptance.

==> backup.txt <==
\if0
According to complementary learning systems (CLS) theory~\citep{mcclelland1995there} in neuroscience, humans perform effective learning through two complementary systems: a fast learning system centered on the hippocampus for rapid learning of the specifics of individual items and experiences, and a slow learning system located in the neocortex for the gradual acquisition of structured knowledge about the environment. Motivated by this theory, we propose a novel continual learning framework named ``DualNet", which comprises  a fast learning system for supervised learning of pattern-separated representations for specific tasks, and a slow learning system for unsupervised representation learning of task-agnostic general representations via self-supervised learning. The two fast and slow learning systems are complementary and work seamlessly in a holistic continual learning framework. Our extensive experiments on two challenging continual learning benchmarks of CORE50 and miniImageNet show that DualNet outperforms the state-of-the-art continual learning methods by a large margin. We further conduct ablation studies of different objectives to train DualNet to validate its efficacy and flexibility. Code will be made available upon acceptance.
\fi


\if0
Learning a powerful representation for continual learning that are resistant to catastrophic forgetting while being able to support quick knowledge acquisition remains an open challenge. We argue that such representations can be achieved by unsupervised learning performed simultaneously with the continual learning process. The proposed method, DualNet, achieves this via a novel design of the fast and slow learners trained {\it synchronously}. The slow learner works on learning a general representation of the observed data by optimizing a self-supervised learning objective using only samples in the episodic memory. On the other hand, the fast learner is responsible for fast knowledge acquisition of new labeled data by adapting the representation obtained from the slow learner. As a result, DualNet seamlessly incorporates representation learning into continual learning as a unified framework. Our extensive evaluations on two challenging benchmarks of CORE50 and miniImageNet shows that DualNet outperforms existing state-of-the-art methods by a large margin. We further explore different objectives to train DualNet to demonstrate the efficacy and flexibility of its design. Code will be made available upon acceptance.
\fi

By looking at the data, we observe that the CORE50 dataset consists of images captured in various conditions such as different lighting conditions, illumination, and blurring~\citep{core50}. Therefore, the CORE50 dataset naturally contains images and their data augmentations. Moreover, the Barlow Twin's data augmentation is quite aggressive, which may break the data nature and introduce noise that may hurt the model's performance in the online setting.


\subsection{Complexity Analysis}\label{sec:complexity}
\begin{table}[t]
\centering
\caption{Complexity analysis of the supervised training time, inference speed, and total parameters of different methods on the Split miniImageNet benchmark}\label{tab:complexity}
\begin{tabular}{@{}lcccc@{}}
\toprule
Complexity                    & ER   & DER  & CTN  & DualNet \\ \midrule
Supervised training (s)       & {\bf 935}  & 950  & 2040 & 2250    \\
Inference (img/s)             & {\bf 350}  & {\bf 350}  & 320  & 310     \\
Total parameter (in millions) & {\bf 1.09} & {\bf 1.09} & 1.12 & 1.29    \\ \bottomrule
\end{tabular}
\end{table}

We now study the memory and computational complexity of DualNet compared to other baselines. Particularly, we are interested in the inference time of the models with respect to the number of parameter. Note that we are only interested in the supervised learning time since the representation learning phase can be trained synchronously in the background. 
%Furthermore, results in Table~\ref{tab:slow-iter} shows that even without the SSL loss ($n=0$), the slow net can still outperforms other baselines. 
We implement all methods on a unified code base with Pytorch~\citep{paszke2019pytorch} and measure the running time using a single K80 GPU on the task-aware Split miniImageNet benchmark. 

Table~\ref{tab:complexity} reports the result of this experiment. Although all methods have similar inference time, experience replay strategies such as ER and DER are more efficient during supervised training compared to CTN and DualNet. The results show that DualNet is efficient during inference while having similar training complexity as the state-of-the-art method of CTN. Combining with its excellent performance, DualNet is a promising continual learning for practical usage.
